The Alignment Problem in Constrained Code Generation

Large Language Models (LLMs) have demonstrated strong capabilities in code generation, but their outputs frequently contain syntax or type errors that result in compilation failures. Constrained decoding has been proposed as a solution to mitigate compilation errors by construction, improving functional correctness as a byproduct. However, previous works overlook a critical aspect of constrained decoding: the alignment between constrainer (e.g., types), language model and the target specification language (e.g., TypeScript). Misalignment is caused by the constrainer being incomplete--rejecting programs that belong to the target--or unsound--allowing programs that are not part of the target. The bias created by incompleteness distorts the language model distribution, and can be detrimental for code generation. We evaluate this hypothesis using seven language models, two target languages, two constrainers, enforcing types and syntax during decoding, and we study how language models react to varying levels of incompleteness. On three benchmarks, when the constrainer is incomplete, unconstrained decoding significantly outperforms constrained decoding in terms of functional correctness. Incompleteness pushes the model into low-probability regions of the program space, causing the generation to frequently time out, and reducing functional correctness by up to 97%. These contributions make the community aware of the negative effects of misalignment in constrained decoding, and provide quantitative insights on how to design constrainers that are beneficial for code generation systems with formal guarantees.

==> figures/nll_comparison_humaneval_gemma-2-2b_t=0.1.csv <==
c,c_t,nc
0.013120215204785578,0.34184692711587716,0.013120215204785578
0.031567521503215276,0.15972918833520694,0.031567521503215276
0.21130510318236972,0.6375392133366605,0.21130510318236972
0.015076067379522945,0.05918065411166855,0.015076067379522945
0.09269701807097251,0.27389361406188095,0.09269701807097251
0.04338531545014089,0.043431231800670524,0.1331617369709103
0.18761880129446337,0.44018801853412703,0.13585110759453936
0.27170603560769524,0.6023394468057945,0.0235454591314395
0.5218865749692375,0.5515442563821318,0.03116147266172413
0.05889977139495758,0.05879385245080797,0.05036749283547896
0.1362093997250984,0.27389361406188095,0.07300788314816885
0.34184692711587716,0.043431231800670524,0.09495774190207407
0.08079192794467002,0.44018801853412703,0.07720676596468296
0.3548408719535999,0.31348224233569644,0.07979821383269244
0.12364932026632192,0.1345785031829066,0.12358073124964784
0.06008913672470266,0.8136383333909745,0.06008913672470266
0.07332070409076888,0.09496921196248725,0.059022372370692966
0.11194467795752193,0.8045750638086762,0.10630132998173951
0.08426076500581121,0.5658807040436936,0.04562681843963215
0.05780233471581346,0.05918065411166855,0.05780233471581346
0.0879776681492336,0.48519208596418173,0.07191486308305375
0.18599323462011141,0.08273212153276568,0.061771094514396184
0.06811113612946572,0.043431231800670524,0.03701595493881528
0.11526030334218075,0.44018801853412703,0.10832025441696945
0.007248220484469013,0.2103299663698861,0.007248220484469013
0.009638669165259236,0.09816635544686657,0.009638669165259236
0.04404951354999393,0.8591052997110388,0.04404951354999393
0.03777285771386272,0.2185399911000505,0.05912030450356868
0.26034209536100744,0.20239998976059206,0.23651330773219492
0.039113737642004584,0.09852641926005117,0.039113737642004584
0.10232616660727484,0.5886447676663451,0.08342119889344439
0.06163417189398194,0.05874046187751808,0.06163417189398194
0.1454654616383403,0.48519208596418173,0.1309622679577909
0.013797823431555794,0.043431231800670524,0.013797823431555794
0.21611324039013013,0.44018801853412703,0.11662301346899664
0.09557997825488347,0.21621678475199577,0.07331766002467566
0.2680921541087628,0.13432642612509055,0.07695070812059308
0.2977552065637135,0.5567386563267765,0.1476104451057977
0.1495621906594857,0.22111821371036156,0.1796315114076317
0.0352352521307262,0.31287772333286745,0.05029592537720942
0.07673954415368227,0.14200705734356697,0.1677965822019775
0.09100271643573407,0.09873161227302159,0.09100271643573407
0.044705605293208425,0.1528562675035182,0.044705605293208425
0.01774803137890582,0.05879385245080797,0.01774803137890582
0.16350482132052524,0.27389361406188095,0.15002023072301526
0.15840416806687657,0.0410889015830299,0.1335244905507373
0.029663862922170568,0.44018801853412703,0.02379870586857256
0.685063124822292,0.1345785031829066,0.053602708172998864
0.10072942213537937,0.1692274337954232,0.1048171930233709
0.1375970977134938,0.8250576058410858,0.04119598944952295
0.5238762209587368,0.09727136425066307,0.06727924202537458
0.018849605967036116,0.5515442563821318,0.013763009453784987
0.06634609409682904,0.05879385245080797,0.06634609409682904
0.0383416257851889,0.48519208596418173,0.0383416257851889
0.25871139564753476,0.06279487271416052,0.018231036013405234
0.04922911605014846,0.44018801853412703,0.04922911605014846
0.06166867723783723,0.28635425363976846,0.06166867723783723
0.07017776489517426,0.14200705734356697,0.09754248327856348
0.12384683207154368,0.5399559490881118,0.10225205608918976
0.03693139824646697,0.10983687458364193,0.03693139824646697
0.15972918833520694,0.48519208596418173,0.07886288638471395
0.07077963568719864,0.12873347935499005,0.07077963568719864
0.07551805220085138,0.043431231800670524,0.07551805220085138
0.12974613837191418,0.44018801853412703,0.12974613837191418
0.0449986674816065,0.06266653793697646,0.0449986674816065
0.09934188781795264,0.0912810275996345,0.06441918392686297
0.18192181842234553,0.3227755984724066,0.07080101549602397
0.19891535536626676,0.07661699136231018,0.08572602928618556
0.6375392133366605,0.1577621278270498,0.02578945289164906
0.07287357645841809,0.8250576058410858,0.07287357645841809
0.08693336121267096,0.09852641926005117,0.180180639614871
0.0305560776510819,0.5886447676663451,0.0305560776510819
0.06836380232607941,0.10983687458364193,0.06836380232607941
0.060491305376153305,0.48519208596418173,0.05715739736512899
0.05918065411166855,0.043431231800670524,0.03568767660933344
0.054101066680009725,0.44018801853412703,0.05326874257724035
0.27389361406188095,0.17150314291109886,0.05629969889639233
0.019118013291683937,0.10674034249443175,0.019118013291683937
0.04408575075457873,0.09717906847465695,0.04408575075457873
0.040941241537447055,0.09930971617125718,0.040941241537447055
0.026261001731399714,0.2253916112536113,0.026261001731399714
0.08072561693224253,0.28953134284043824,0.11369786976408049
0.08693793636778732,0.20239998976059206,0.08693793636778732
0.056907290630162075,0.5926469064009648,0.056907290630162075
0.593689692212727,0.10983687458364193,0.1928035651660564
0.06623795043066867,0.48519208596418173,0.06623795043066867
0.010505286614848302,0.043431231800670524,0.010505286614848302
0.043431231800670524,0.44018801853412703,0.048472469662900586
0.10056602776039202,0.2425654011099319,0.08191982803923667
0.44018801853412703,0.0912810275996345,0.031926337222884626
0.01435693808099587,0.2029023516737581,0.01435693808099587
0.049725274703292625,0.5886447676663451,0.049725274703292625
0.12125544952164614,0.05918065411166855,0.05997404270352872
0.021755767218990973,0.48519208596418173,0.04249638282405397
0.05852670819426355,0.0410889015830299,0.09158370226411965
0.12072383193901262,0.44018801853412703,0.23724784895247297
0.08135520885850356,0.2690687947884701,0.08135520885850356
0.08379411340360243,0.09816635544686657,0.058137242285652986
0.10674034249443175,0.8130897300712173,0.09815268354461747
0.01444338239680297,0.1776950928334017,0.01444338239680297
0.0895974380440299,0.07661699136231018,0.0895974380440299
0.02903596733745096,,0.02903596733745096
0.17311139010749343,,0.08341647025319063
0.09265525956623447,,0.09265525956623447
0.10142029124883765,,0.06358399263810918
0.023369649854586883,,0.023369649854586883
0.018259499842158602,,0.018259499842158602
0.003056159305589043,,0.003056159305589043
0.10859633205953374,,0.1329486399637425
0.026456142951847283,,0.026456142951847283
0.03066902017494951,,0.03601367065225423
0.035994260134064565,,0.035994260134064565
0.09334141694637366,,0.11272665043998845
0.08262030060464587,,0.0731906270942254
0.026039640923225315,,0.08548795771867461
0.027643094902586755,,0.027643094902586755
0.027389407457420425,,0.027389407457420425
0.0912810275996345,,0.0912810275996345
0.07129915907519828,,0.0787495085829745
0.055730210112280715,,0.055730210112280715
0.20097830895362526,,0.29547013031379704
0.0871128392030991,,0.09229279265725246
0.08772636094547852,,0.08772636094547852
0.023566293916223436,,0.023566293916223436
0.6023394468057945,,0.14978119019813055
0.4792145361610991,,0.2036480587967097
0.06029570691174162,,0.06029570691174162
0.05066284586072512,,0.06690626153977892
1.313568106642423,,0.06436796790898072
0.08751435531379699,,0.0860227984759478
0.11266156538928895,,0.12248255709309222
0.17425723791108133,,0.10850231518313394
0.09162243262550542,,0.10028082819139365
0.10669905226018496,,0.14488761296542066
0.0546908836249969,,0.040934138707293836
0.06670434616163977,,0.06122905071879404
0.0505232946443539,,0.0505232946443539
0.03321913957582973,,0.03321913957582973
0.042024781067901744,,0.021123136365974463
0.018555574089172234,,0.018555574089172234
0.052618046382564454,,0.052618046382564454
0.08462305089833719,,0.08756245076747378
0.011220599670100388,,0.011220599670100388
0.11108824830057591,,0.11108824830057591
0.24597842455882118,,0.16514443806050075
0.06360399792021916,,0.05986287322915472
0.07232360141197021,,0.07431403428056163
0.04610772205409157,,0.04610772205409157
0.027333455721467753,,0.027333455721467753
0.04944917261682814,,0.04944917261682814
0.18535644304341028,,0.18535644304341028
0.13198842702731242,,0.09308645687440059
0.4463443935429446,,0.02586566078226043
0.055132903781437335,,0.05672581966592245
0.054348498066577086,,0.06378630231919555
0.025601525145500553,,0.025601525145500553
0.015497650293465365,,0.03728841968916165
0.2576973696174687,,0.13062539149022465
0.5559000514578804,,0.06716876795868496
0.013120215204785578,,0.013120215204785578
0.031567521503215276,,0.031567521503215276
0.21130510318236972,,0.21130510318236972
0.015076067379522945,,0.015076067379522945
0.09269701807097251,,0.09269701807097251
0.042895082853565095,,0.04525309229076273
0.22179795093639162,,0.09962454455541771
0.27170603560769524,,0.0235454591314395
0.5218865749692375,,0.03064159828358401
0.06276987385106264,,0.06276987385106264
0.1362093997250984,,0.07300788314816885
0.2585053174719272,,0.09938466153986565
0.16883802676880016,,0.11058464418797118
0.19727444457622562,,0.07692158769425614
0.12364932026632192,,0.12358073124964784
0.06008913672470266,,0.06008913672470266
0.07332070409076888,,0.07332070409076888
0.10820656027408204,,0.10820656027408204
0.0753132417609955,,0.04562681843963215
0.06758553540402201,,0.06758553540402201
0.1396348754917741,,0.07803140161372778
0.17739276641211252,,0.07525150557221177
0.03701595493881528,,0.028475579003186723
0.11526030334218075,,0.11526030334218075
0.007248220484469013,,0.007248220484469013
0.009638669165259236,,0.009638669165259236
0.12901806393532436,,0.043387904384707195
0.03777285771386272,,0.05912030450356868
0.2020652520682585,,0.30270002227452
0.039113737642004584,,0.039113737642004584
0.10232616660727484,,0.08342119889344439
0.06163417189398194,,0.06163417189398194
0.14020218192433143,,0.12158376651156824
0.013797823431555794,,0.013797823431555794
0.2696209528152648,,0.09113065948309972
0.09557997825488347,,0.07222532913868393
0.27561072832225403,,0.07695070812059308
0.27215450698249105,,0.16128711628429013
0.14663789195308818,,0.15623181617645268
0.05029592537720942,,0.05029592537720942
0.1677965822019775,,0.07673954415368227
0.09100271643573407,,0.08865714548988779
0.08148517546421061,,0.044705605293208425
0.01774803137890582,,0.01774803137890582
0.1491990455441393,,0.1491990455441393
0.20539318027210307,,0.13474948587689087
0.02379870586857256,,0.031759819709456516
0.685063124822292,,0.053602708172998864
0.08896228056085248,,0.10961891805507716
0.1375970977134938,,0.04119598944952295
0.08759240084071414,,0.06727924202537458
0.018849605967036116,,0.013763009453784987
0.06634609409682904,,0.06634609409682904
0.0383416257851889,,0.04034928915744453
0.25871139564753476,,0.018231036013405234
0.04922911605014846,,0.04922911605014846
0.07282930686626342,,0.06166867723783723
0.07017776489517426,,0.07017776489517426
0.10225205608918976,,0.10931542609455365
0.03630971923747242,,0.03972759963391685
0.2523782620400955,,0.08349501149001118
0.07077963568719864,,0.07077963568719864
0.07551805220085138,,0.07551805220085138
0.12974613837191418,,0.12974613837191418
0.0449986674816065,,0.0449986674816065
0.10162914401811325,,0.04944779576509058
0.029085142311742744,,0.07080101549602397
0.19891535536626676,,0.08572602928618556
0.5515442563821318,,0.02578945289164906
0.07287357645841809,,0.07287357645841809
0.07906267778503588,,0.0831654585376006
0.0305560776510819,,0.0305560776510819
0.06836380232607941,,0.06836380232607941
0.05815032218842717,,0.06842031119049931
0.05879385245080797,,0.03568767660933344
0.08505362047714327,,0.08809712619883858
0.27389361406188095,,0.05629969889639233
0.019118013291683937,,0.019118013291683937
0.04408575075457873,,0.04408575075457873
0.03310464151935011,,0.040941241537447055
0.026261001731399714,,0.026261001731399714
0.08072561693224253,,0.08072561693224253
0.08693793636778732,,0.08693793636778732
0.056907290630162075,,0.056907290630162075
0.4647866848112074,,0.1928035651660564
0.06623795043066867,,0.06623795043066867
0.010505286614848302,,0.010505286614848302
0.043431231800670524,,0.048472469662900586
0.08191982803923667,,0.08191982803923667
0.44018801853412703,,0.031926337222884626
0.01435693808099587,,0.01435693808099587
0.14036944974377116,,0.049725274703292625
0.31348224233569644,,0.05997404270352872
0.021755767218990973,,0.021755767218990973
0.09745927773212877,,0.09158370226411965
0.2200373378309704,,0.1546188654836662
0.08135520885850356,,0.08135520885850356
0.08379411340360243,,0.08379411340360243
0.1345785031829066,,0.1072851853592092
0.01444338239680297,,0.01444338239680297
0.07837255056600964,,0.07036800665320567
0.02903596733745096,,0.03559681971141275
0.18830709337650914,,0.13698243640001842
0.39788450693564165,,0.09265525956623447
0.10142029124883765,,0.06358399263810918
0.023369649854586883,,0.023369649854586883
0.018259499842158602,,0.018259499842158602
0.003056159305589043,,0.003056159305589043
0.09717906847465695,,0.09717906847465695
0.026456142951847283,,0.026456142951847283
0.032966018659816576,,0.03066902017494951
0.028873511947161444,,0.028873511947161444
0.10215923088337338,,0.09334141694637366
0.08262030060464587,,0.08262030060464587
0.13007379340114425,,0.0202490692551499
0.027643094902586755,,0.027643094902586755
0.2375782529828427,,0.027389407457420425
0.0912810275996345,,0.0912810275996345
0.05114639144939908,,0.06879219878795469
0.055730210112280715,,0.055730210112280715
0.2800936891521129,,0.20097830895362526
0.0924774243949276,,0.0924774243949276
0.11045231462306924,,0.09674566648138835
0.023566293916223436,,0.023566293916223436
0.8136383333909745,,0.06870406623381
0.35405824894625054,,0.13989881245980584
0.056031382201957323,,0.06029570691174162
0.05066284586072512,,0.05107936515862924
0.5413773527021318,,0.07142951481805408
0.07274873371684806,,0.0860227984759478
0.11589481933664711,,0.11745532031802317
0.15287823509135431,,0.10850231518313394
0.09162243262550542,,0.09162243262550542
0.14488761296542066,,0.14488761296542066
0.05477185428879383,,0.05677475697758804
0.06122905071879404,,0.06122905071879404
0.0505232946443539,,0.0505232946443539
0.03321913957582973,,0.03321913957582973
0.02126775634166636,,0.00997789813632739
0.018555574089172234,,0.018555574089172234
0.052618046382564454,,0.052618046382564454
0.08378119296799634,,0.08756245076747378
0.011220599670100388,,0.011220599670100388
0.11108824830057591,,0.11108824830057591
0.17528354541065275,,0.1527625526483725
0.06360399792021916,,0.05986287322915472
0.07431403428056163,,0.07431403428056163
0.04610772205409157,,0.04610772205409157
0.033651085173193554,,0.041151340596697394
0.04944917261682814,,0.04944917261682814
0.18535644304341028,,0.18535644304341028
0.09734716888228602,,0.13914289421265594
0.43728649495757066,,0.02586566078226043
0.055132903781437335,,0.05672581966592245
0.6109170497912164,,0.06378630231919555
0.025601525145500553,,0.025601525145500553
0.015497650293465365,,0.027415507453291212
0.2448927181534771,,0.12083220848096003
0.09496921196248725,,0.07970532857427425
0.013120215204785578,,0.013120215204785578
0.031567521503215276,,0.031567521503215276
0.21130510318236972,,0.21130510318236972
0.015076067379522945,,0.015076067379522945
0.09269701807097251,,0.09269701807097251
0.04338531545014089,,0.04525309229076273
0.187174664908453,,0.13585110759453936
0.27170603560769524,,0.0235454591314395
0.5218865749692375,,0.03244056165463154
0.05889977139495758,,0.06276987385106264
0.04836232739643233,,0.0615156161012828
0.8045750638086762,,0.15573789129130297
0.10432809641325141,,0.08866148432155327
0.35608080728934505,,0.078346068482413
0.12364932026632192,,0.10006993196604555
0.06008913672470266,,0.06008913672470266
0.05847076141395752,,0.0974937233014193
0.11328541770678606,,0.10820656027408204
0.08426076500581121,,0.046429724135473964
0.06758553540402201,,0.06777675662110269
0.07513820698405387,,0.07634370627519056
0.18259116673022202,,0.07538507165721743
0.038991110165758784,,0.03701595493881528
0.11526030334218075,,0.11782335501510924
0.007248220484469013,,0.007248220484469013
0.009638669165259236,,0.009638669165259236
0.04404951354999393,,0.038025403527916654
0.03777285771386272,,0.05912030450356868
0.3991842963755616,,0.23088075792298599
0.039113737642004584,,0.039113737642004584
0.10232616660727484,,0.05164837194539696
0.06163417189398194,,0.06163417189398194
0.12659739087048916,,0.11771072728391863
0.013797823431555794,,0.013797823431555794
0.25904975899925275,,0.1192093150770411
0.09557997825488347,,0.0590307048139821
0.19015475780504085,,0.058680529990063436
0.25159303853179016,,0.1568900821509887
0.1495621906594857,,0.14663789195308818
0.05253810889216985,,0.05029592537720942
0.07673954415368227,,0.09818717578710077
0.09100271643573407,,0.08771911835457213
0.044705605293208425,,0.044705605293208425
0.01774803137890582,,0.01774803137890582
0.1597934566616957,,0.20608382266672953
0.21485957707323397,,0.10084474607360262
0.031759819709456516,,0.02379870586857256
0.685063124822292,,0.05712190705554532
0.09094884145632749,,0.1048171930233709
0.16356480325140452,,0.04119598944952295
1.2381705666282248,,0.06727924202537458
0.018849605967036116,,0.013763009453784987
0.06634609409682904,,0.06634609409682904
0.0383416257851889,,0.0383416257851889
0.25871139564753476,,0.018231036013405234
0.04922911605014846,,0.04922911605014846
0.06465869574115775,,0.06166867723783723
0.22710730182345218,,0.07150050984624268
0.10931542609455365,,0.10931542609455365
0.03972759963391685,,0.0416649933515017
0.15972918833520694,,0.07886288638471395
0.07077963568719864,,0.07077963568719864
0.07551805220085138,,0.07551805220085138
0.12974613837191418,,0.12974613837191418
0.0449986674816065,,0.0449986674816065
0.08930572317609593,,0.06441918392686297
0.18192181842234553,,0.07446498699288621
0.33706390165627187,,0.08572602928618556
0.5658807040436936,,0.02578945289164906
0.07287357645841809,,0.07287357645841809
0.08657656626274597,,0.09735097239249688
0.0305560776510819,,0.0305560776510819
0.06836380232607941,,0.06836380232607941
0.06610610048552042,,0.05825539969777465
0.05918065411166855,,0.03568767660933344
0.05369826694660538,,0.08698406821067398
0.48519208596418173,,0.05629969889639233
0.019118013291683937,,0.019118013291683937
0.04408575075457873,,0.04408575075457873
0.040941241537447055,,0.040941241537447055
0.026261001731399714,,0.026261001731399714
0.08273212153276568,,0.09903510715828526
0.08693793636778732,,0.08693793636778732
0.056907290630162075,,0.056907290630162075
0.5672613727703543,,0.1928035651660564
0.06623795043066867,,0.06623795043066867
0.010505286614848302,,0.010505286614848302
0.043431231800670524,,0.048472469662900586
0.10056602776039202,,0.10056602776039202
0.44018801853412703,,0.031926337222884626
0.01435693808099587,,0.01435693808099587
0.049725274703292625,,0.049725274703292625
0.2103299663698861,,0.05997404270352872
0.021755767218990973,,0.05027457119128591
0.12456384944485445,,0.07058630786177025
0.10503736091192485,,0.22411841712020236
0.08135520885850356,,0.08135520885850356
0.058137242285652986,,0.07396460270608507
0.1072851853592092,,0.1072851853592092
0.01444338239680297,,0.01444338239680297
0.18355087430997616,,0.08449635881985332
0.02903596733745096,,0.02903596733745096
0.08341647025319063,,0.18830709337650914
0.09464344938366419,,0.09353871875483039
0.10263248421191898,,0.06358399263810918
0.023369649854586883,,0.023369649854586883
0.018259499842158602,,0.018259499842158602
0.003056159305589043,,0.003056159305589043
0.09717906847465695,,0.09717906847465695
0.026456142951847283,,0.026456142951847283
0.03450846926765101,,0.03749320591008975
0.028873511947161444,,0.035994260134064565
0.16785306179718654,,0.10523673644851905
0.08262030060464587,,0.08262030060464587
0.13007379340114425,,0.026039640923225315
0.027643094902586755,,0.027643094902586755
0.24520692542704986,,0.07017327520468708
0.09816635544686657,,0.0912810275996345
0.07129915907519828,,0.10235336748062097
0.055730210112280715,,0.055730210112280715
0.20467308331800835,,0.21048174396502892
0.0924774243949276,,0.09744059402716602
0.10423510096264528,,0.08772636094547852
0.023566293916223436,,0.023566293916223436
0.8591052997110388,,0.1341178227361647
0.2723692041397171,,0.1809571176148207
0.06143724242066851,,0.05708785109737043
0.05066284586072512,,0.08508624515597878
0.5413773527021318,,0.06436796790898072
0.09136355738246738,,0.05284898264018428
0.1415023511051566,,0.1257528612012332
0.18641481399973564,,0.10850231518313394
0.1055901556455202,,0.09162243262550542
0.14488761296542066,,0.14488761296542066
0.05615020076269187,,0.040934138707293836
0.06122905071879404,,0.06122905071879404
0.0505232946443539,,0.0505232946443539
0.03321913957582973,,0.03321913957582973
0.02126775634166636,,0.02126775634166636
0.018555574089172234,,0.018555574089172234
0.052618046382564454,,0.052618046382564454
0.08756245076747378,,0.10101917421633091
0.011220599670100388,,0.011220599670100388
0.07143551177632743,,0.07143551177632743
0.2185399911000505,,0.14309868508253293
0.06360399792021916,,0.05986287322915472
0.0694978210596958,,0.07232360141197021
0.04610772205409157,,0.04610772205409157
0.03978226359176709,,0.027333455721467753
0.04944917261682814,,0.04944917261682814
0.18535644304341028,,0.18535644304341028
0.10131211152910918,,0.13198842702731242
0.43728649495757066,,0.02586566078226043
0.0567585959525193,,0.0664191267085911
0.05667642092320969,,0.054348498066577086
0.025601525145500553,,0.025601525145500553
0.015497650293465365,,0.046080220469985146
0.2448927181534771,,0.16620070889979394
0.585358029981476,,0.082673904657355
0.013120215204785578,,0.013120215204785578
0.031567521503215276,,0.031567521503215276
0.21130510318236972,,0.21130510318236972
0.015076067379522945,,0.015076067379522945
0.09269701807097251,,0.09269701807097251
0.04437970583690791,,0.04525309229076273
0.09793126891588087,,0.13585110759453936
0.27170603560769524,,0.0235454591314395
0.5218865749692375,,0.035625926235589696
0.06276987385106264,,0.05889977139495758
0.07300788314816885,,0.0615156161012828
0.5110479851444758,,0.09245930094670375
0.08688644500172236,,0.13002755847500064
0.20239998976059206,,0.07471692270190126
0.12364932026632192,,0.12364932026632192
0.05792536598758462,,0.06008913672470266
0.07332070409076888,,0.08351620823848566
0.10820656027408204,,0.11328541770678606
0.0880050870370445,,0.046429724135473964
0.06777675662110269,,0.06758553540402201
0.07803140161372778,,0.08379490028780168
0.18599323462011141,,0.07525150557221177
0.06811113612946572,,0.03701595493881528
0.11115802252790906,,0.11866283810304255
0.007248220484469013,,0.007248220484469013
0.009638669165259236,,0.009638669165259236
0.038025403527916654,,0.05260727433203289
0.04071967681830134,,0.05912030450356868
0.26446809513556696,,0.2100104089311042
0.039113737642004584,,0.039113737642004584
0.10232616660727484,,0.06730915021064157
0.06163417189398194,,0.06163417189398194
0.16321756788164085,,0.130937184905536
0.013797823431555794,,0.013797823431555794
0.2618371479053288,,0.09059562668257762
0.09557997825488347,,0.07222532913868393
0.19015475780504085,,0.07695070812059308
0.29394306558343863,,0.16128711628429013
0.15179752735254648,,0.1372874474091152
0.0352352521307262,,0.05029592537720942
0.05074279860265838,,0.1677965822019775
0.0881937051043267,,0.09100271643573407
0.044705605293208425,,0.044705605293208425
0.01774803137890582,,0.01774803137890582
0.20040871304104205,,0.2505091675674744
0.16778971083877806,,0.1439415943208384
0.02379870586857256,,0.029663862922170568
0.685063124822292,,0.053602708172998864
0.250815521324626,,0.1048171930233709
0.1375970977134938,,0.04119598944952295
0.33786751988930375,,0.06727924202537458
0.018849605967036116,,0.013763009453784987
0.06634609409682904,,0.06634609409682904
0.0383416257851889,,0.0383416257851889
0.25871139564753476,,0.018231036013405234
0.04922911605014846,,0.04922911605014846
0.07239149711322261,,0.06166867723783723
0.07370809006234849,,0.07234007814959577
0.12690615731430843,,0.10225205608918976
0.03693139824646697,,0.03693139824646697
0.09852641926005117,,0.08021516267243813
0.07077963568719864,,0.07077963568719864
0.07551805220085138,,0.07551805220085138
0.12974613837191418,,0.12974613837191418
0.0449986674816065,,0.044456498574891305
0.09573095554999757,,0.06840836283749098
0.18192181842234553,,0.07080101549602397
0.15825122901723074,,0.08572602928618556
0.5886447676663451,,0.02578945289164906
0.07287357645841809,,0.07287357645841809
0.0838934916987247,,0.0838934916987247
0.0305560776510819,,0.0305560776510819
0.06836380232607941,,0.06836380232607941
0.05565008223144324,,0.060491305376153305
0.05874046187751808,,0.03568767660933344
0.08524317502501116,,0.06284842534479498
0.48519208596418173,,0.05629969889639233
0.019118013291683937,,0.019118013291683937
0.04408575075457873,,0.04408575075457873
0.040941241537447055,,0.040941241537447055
0.026261001731399714,,0.026261001731399714
0.8271613558267114,,0.10699264806183174
0.08693793636778732,,0.08693793636778732
0.056907290630162075,,0.10120959011180447
0.5997095607576737,,0.1928035651660564
0.06623795043066867,,0.06623795043066867
0.010505286614848302,,0.010505286614848302
0.043431231800670524,,0.048472469662900586
0.05798207678600292,,0.08191982803923667
0.44018801853412703,,0.031926337222884626
0.01435693808099587,,0.01435693808099587
0.049725274703292625,,0.049725274703292625
0.21621678475199577,,0.07095360088651724
0.021755767218990973,,0.021755767218990973
0.05852670819426355,,0.08168949657486556
0.2656059047183918,,0.22125290562703823
0.08135520885850356,,0.08135520885850356
0.028450506875693175,,0.07396460270608507
0.1072851853592092,,0.1072851853592092
0.01444338239680297,,0.01444338239680297
0.05482451416976888,,0.03617051937332575
0.05891135134737583,,0.02903596733745096
0.13698243640001842,,0.08341647025319063
0.39788450693564165,,0.09464344938366419
0.14337961666364468,,0.06358399263810918
0.023369649854586883,,0.023369649854586883
0.018259499842158602,,0.018259499842158602
0.003056159305589043,,0.003056159305589043
0.13432642612509055,,0.06645554452551772
0.026456142951847283,,0.026456142951847283
0.03582389329643657,,0.03066902017494951
0.028873511947161444,,0.035994260134064565
0.09334141694637366,,0.10215923088337338
0.08262030060464587,,0.0731906270942254
0.13007379340114425,,0.0310239908139229
0.027643094902586755,,0.027643094902586755
0.23375943310324349,,0.027389407457420425
0.0912810275996345,,0.10597794738183447
0.07129915907519828,,0.06397043624891886
0.055730210112280715,,0.055730210112280715
0.19060787342616228,,0.16617970729925932
0.0924774243949276,,0.0888973561955097
0.08772636094547852,,0.11460505465941578
0.023566293916223436,,0.023566293916223436
0.5567386563267765,,0.10285107771285387
0.22111821371036156,,0.15315098997562268
0.052470173050132886,,0.052470173050132886
0.07340232367156806,,0.06563780861427812
0.5413773527021318,,0.06436796790898072
0.0860227984759478,,0.07846480566253924
0.12248255709309222,,0.1296244396720029
0.16279792919388317,,0.10850231518313394
0.09276947153687985,,0.10028082819139365
0.14488761296542066,,0.14488761296542066
0.051537533587425556,,0.040934138707293836
0.06122905071879404,,0.06670434616163977
0.0505232946443539,,0.0505232946443539
0.03321913957582973,,0.03321913957582973
0.02126775634166636,,0.00997789813632739
0.018555574089172234,,0.018555574089172234
0.052618046382564454,,0.052618046382564454
0.08462305089833719,,0.07572974457524985
0.011220599670100388,,0.011220599670100388
0.09295920678164558,,0.1059302588907124
0.31287772333286745,,0.1527625526483725
0.06360399792021916,,0.06360399792021916
0.07086597767622516,,0.07431403428056163
0.04610772205409157,,0.04610772205409157
0.03978226359176709,,0.027333455721467753
0.04944917261682814,,0.04944917261682814
0.18535644304341028,,0.18535644304341028
0.10131211152910918,,0.11697594406471942
0.43728649495757066,,0.05130229340521696
0.05741820689589253,,0.05672581966592245
0.0636074219423171,,0.054348498066577086
0.025601525145500553,,0.025601525145500553
0.027415507453291212,,0.015497650293465365
0.207036561165079,,0.15523561490962914
0.08307227138028431,,0.0888482611102636
0.013120215204785578,,0.013120215204785578
0.031567521503215276,,0.0728485592186351
0.21130510318236972,,0.3655449417297378
0.015076067379522945,,0.015076067379522945
0.09269701807097251,,0.09269701807097251
0.04437970583690791,,0.04525309229076273
0.18852060018588335,,0.12979733592155082
0.27170603560769524,,0.0235454591314395
0.5218865749692375,,0.032207176318986716
0.06276987385106264,,0.05846583347205787
0.07300788314816885,,0.04836232739643233
0.14200705734356697,,0.17873529542781372
0.19882468011512316,,0.08438951188168212
0.3548408719535999,,0.078346068482413
0.12364932026632192,,0.12358073124964784
0.06061414956136201,,0.06008913672470266
0.07332070409076888,,0.07047208909396314
0.11328541770678606,,0.10630132998173951
0.08426076500581121,,0.046429724135473964
0.08207111636988297,,0.05780233471581346
0.07191486308305375,,0.07513820698405387
0.19412593071051254,,0.07525150557221177
0.03701595493881528,,0.03701595493881528
0.11866283810304255,,0.11526030334218075
0.007248220484469013,,0.007248220484469013
0.009638669165259236,,0.009638669165259236
0.04404951354999393,,0.04404951354999393
0.03777285771386272,,0.06769870231549811
0.20221655614266681,,0.23088075792298599
0.039113737642004584,,0.039113737642004584
0.10232616660727484,,0.06794368874044229
0.06163417189398194,,0.06163417189398194
0.15276148129702272,,0.12103432452332287
0.013797823431555794,,0.013797823431555794
0.2060027095899772,,0.09127158745236362
0.09557997825488347,,0.07222532913868393
0.28047483201836465,,0.07695070812059308
0.30308508928603767,,0.1476104451057977
0.14663789195308818,,0.12162465681137914
0.05029592537720942,,0.05029592537720942
0.07673954415368227,,0.09818717578710077
0.09100271643573407,,0.09100271643573407
0.044705605293208425,,0.044705605293208425
0.01774803137890582,,0.01774803137890582
0.19727258039016243,,0.2949822057918242
0.20843847930525597,,0.11180117143539633
0.031759819709456516,,0.031759819709456516
0.14130268178117764,,0.053602708172998864
0.08666341518751093,,0.1048171930233709
0.12759027410124277,,0.04119598944952295
0.09746276026958954,,0.06727924202537458
0.018849605967036116,,0.013763009453784987
0.06634609409682904,,0.06634609409682904
0.0383416257851889,,0.0383416257851889
0.25871139564753476,,0.018231036013405234
0.04922911605014846,,0.04922911605014846
0.06166867723783723,,0.06166867723783723
0.07234007814959577,,0.07150050984624268
0.10931542609455365,,0.10225205608918976
0.03693139824646697,,0.03910592062492232
0.09873161227302159,,0.08349501149001118
0.14234849923496556,,0.07077963568719864
0.07551805220085138,,0.07551805220085138
0.12974613837191418,,0.14280066213529322
0.0449986674816065,,0.11077751796667518
0.07592090075560598,,0.06985293036596922
0.18192181842234553,,0.07080101549602397
0.33706390165627187,,0.08572602928618556
0.1528562675035182,,0.02578945289164906
0.07287357645841809,,0.07287357645841809
0.13380927359382477,,0.0838934916987247
0.0305560776510819,,0.0305560776510819
0.06836380232607941,,0.06836380232607941
0.05715739736512899,,0.05815032218842717
0.05879385245080797,,0.03568767660933344
0.0819679987114738,,0.09565319178052434
0.27389361406188095,,0.05629969889639233
0.019118013291683937,,0.019118013291683937
0.04408575075457873,,0.04408575075457873
0.040941241537447055,,0.040941241537447055
0.026261001731399714,,0.026261001731399714
0.3919946036520699,,0.0909344203010589
0.08693793636778732,,0.08693793636778732
0.056907290630162075,,0.056907290630162075
0.23828574395733604,,0.1928035651660564
0.06623795043066867,,0.06623795043066867
0.010505286614848302,,0.010505286614848302
0.0410889015830299,,0.048472469662900586
0.09686846553981289,,0.10602532376621532
0.44018801853412703,,0.031926337222884626
0.01435693808099587,,0.01435693808099587
0.049725274703292625,,0.049725274703292625
0.19217709816435577,,0.07280779713770198
0.021755767218990973,,0.021755767218990973
0.05852670819426355,,0.03879821540518878
0.22878520636972666,,0.16601176182582794
0.08135520885850356,,0.08135520885850356
0.07396460270608507,,0.08379411340360243
0.1345785031829066,,0.11327618559321219
0.01444338239680297,,0.01444338239680297
0.07837255056600964,,0.07036800665320567
0.02903596733745096,,0.02903596733745096
0.17311139010749343,,0.18830709337650914
0.09265525956623447,,0.39788450693564165
0.10142029124883765,,0.06358399263810918
0.023369649854586883,,0.023369649854586883
0.018259499842158602,,0.018259499842158602
0.003056159305589043,,0.003056159305589043
0.09717906847465695,,0.05108545372864435
0.026456142951847283,,0.026456142951847283
0.03066902017494951,,0.03450846926765101
0.035994260134064565,,0.028873511947161444
0.10215923088337338,,0.09334141694637366
0.08262030060464587,,0.08262030060464587
0.04010790312410845,,0.13007379340114425
0.027643094902586755,,0.027643094902586755
0.23557551013652422,,0.07017327520468708
0.0912810275996345,,0.09816635544686657
0.08267153374772461,,0.07312908880084291
0.055730210112280715,,0.055730210112280715
0.23451308885417618,,0.23198106029965543
0.09573225302100472,,0.055024989557697294
0.11045231462306924,,0.10423510096264528
0.023566293916223436,,0.023566293916223436
0.1692274337954232,,0.10285107771285387
0.22111821371036156,,0.13417056357198365
0.06029570691174162,,0.06029570691174162
0.05066284586072512,,0.0815812844037383
0.5413773527021318,,0.06436796790898072
0.0860227984759478,,0.0860227984759478
0.16355611056336233,,0.09725017002176883
0.16279792919388317,,0.10850231518313394
0.07549320867559427,,0.09162243262550542
0.14488761296542066,,0.14488761296542066
0.0546908836249969,,0.040934138707293836
0.06122905071879404,,0.06122905071879404
0.0505232946443539,,0.0505232946443539
0.03321913957582973,,0.03321913957582973
0.021123136365974463,,0.01964250062265274
0.018555574089172234,,0.018555574089172234
0.052618046382564454,,0.052618046382564454
0.08378119296799634,,0.08378119296799634
0.011220599670100388,,0.011220599670100388
0.1177077456798335,,0.11108824830057591
0.17528354541065275,,0.14109730487158842
0.05986287322915472,,0.06728674394892195
0.07232360141197021,,0.07086597767622516
0.04610772205409157,,0.04610772205409157
0.027333455721467753,,0.027333455721467753
0.056312753567305425,,0.04944917261682814
0.18535644304341028,,0.18535644304341028
0.13198842702731242,,0.1336481899870894
0.43728649495757066,,0.02828899225269132
0.05741820689589253,,0.05625569613102586
0.5327217493730106,,0.05520637345906374
0.025601525145500553,,0.025601525145500553
0.015497650293465365,,0.027415507453291212
0.20141269949119203,,0.2203936780081682
0.06241931579877957,,0.07970532857427425
0.013120215204785578,,0.013120215204785578
0.031567521503215276,,0.031567521503215276
0.21130510318236972,,0.21130510318236972
0.015076067379522945,,0.015076067379522945
0.09269701807097251,,0.09269701807097251
0.12113968199832247,,0.04525309229076273
0.17762425161254897,,0.13644355226810218
0.27170603560769524,,0.0235454591314395
0.5218865749692375,,0.032207176318986716
0.06276987385106264,,0.06276987385106264
0.07300788314816885,,0.06085205510998861
0.6719393446072126,,0.13309591382556016
0.08333452521131915,,0.10432809641325141
0.8250576058410858,,0.07235572777697503
0.15690120517427827,,0.12358073124964784
0.05792536598758462,,0.06008913672470266
0.07215430571374613,,0.07332070409076888
0.11328541770678606,,0.11328541770678606
0.0808922473715302,,0.052942462970812225
0.0646942191244708,,0.15683200535913513
0.0879776681492336,,0.08379490028780168
0.16888782737459127,,0.07525150557221177
0.07449895741882016,,0.028475579003186723
0.141091308124011,,0.11526030334218075
0.007248220484469013,,0.007248220484469013
0.009638669165259236,,0.009638669165259236
0.04404951354999393,,0.043387904384707195
0.03777285771386272,,0.05912030450356868
0.3052206920876977,,0.18076925397003787
0.039113737642004584,,0.039113737642004584
0.10232616660727484,,0.06794368874044229
0.06163417189398194,,0.06163417189398194
0.1453343985555635,,0.07117989726103224
0.013797823431555794,,0.013797823431555794
0.2618371479053288,,0.11662301346899664
0.09557997825488347,,0.0617009969406647
0.19015475780504085,,0.053302163767678865
0.2874113413487153,,0.1476104451057977
0.1507111591665386,,0.14663789195308818
0.05029592537720942,,0.05029592537720942
0.1677965822019775,,0.1677965822019775
0.09100271643573407,,0.08372263523303423
0.05753677335005162,,0.044705605293208425
0.01774803137890582,,0.01774803137890582
0.1491990455441393,,0.1491990455441393
0.23253728257987996,,0.10084474607360262
0.031759819709456516,,0.02379870586857256
0.685063124822292,,0.05485035862406882
0.08703340781139195,,0.1068644028410358
0.1375970977134938,,0.04119598944952295
0.5292920087409236,,0.039542536425566856
0.018849605967036116,,0.013763009453784987
0.06634609409682904,,0.06634609409682904
0.0383416257851889,,0.0383416257851889
0.25871139564753476,,0.018231036013405234
0.04922911605014846,,0.04922911605014846
0.06166867723783723,,0.06166867723783723
0.07150050984624268,,0.07017776489517426
0.156829110947702,,0.10225205608918976
0.03693139824646697,,0.03693139824646697
0.09727136425066307,,0.07886288638471395
0.07077963568719864,,0.07077963568719864
0.07551805220085138,,0.07551805220085138
0.14280066213529322,,0.12974613837191418
0.05377328181360638,,0.05377328181360638
0.09873238892330538,,0.06441918392686297
0.18192181842234553,,0.07080101549602397
0.15825122901723074,,0.08572602928618556
0.5515442563821318,,0.02578945289164906
0.07287357645841809,,0.07287357645841809
0.0831654585376006,,0.13228081178472503
0.0305560776510819,,0.0305560776510819
0.06836380232607941,,0.06836380232607941
0.05815032218842717,,0.05565008223144324
0.05879385245080797,,0.03568767660933344
0.05369826694660538,,0.08071181582154924
0.48519208596418173,,0.05629969889639233
0.019118013291683937,,0.019118013291683937
0.04408575075457873,,0.04408575075457873
0.040941241537447055,,0.040941241537447055
0.026261001731399714,,0.026261001731399714
0.7256029038409885,,0.08957892753902673
0.08693793636778732,,0.08693793636778732
0.056907290630162075,,0.056907290630162075
0.1928035651660564,,0.1928035651660564
0.06623795043066867,,0.06623795043066867
0.010505286614848302,,0.010505286614848302
0.06279487271416052,,0.048472469662900586
0.10056602776039202,,0.09686846553981289
0.44018801853412703,,0.031926337222884626
0.01435693808099587,,0.01435693808099587
0.05525859169784184,,0.049725274703292625
0.2808889903727805,,0.05997404270352872
0.021755767218990973,,0.021755767218990973
0.12456384944485445,,0.06125880874792062
0.16386232097834957,,0.22632476146585997
0.08135520885850356,,0.08135520885850356
0.07396460270608507,,0.07396460270608507
0.10799432350874023,,0.1078753500114433
0.01444338239680297,,0.01444338239680297
0.07036800665320567,,0.07837255056600964
0.02903596733745096,,0.02903596733745096
0.08341647025319063,,0.08341647025319063
0.09464344938366419,,0.09265525956623447
0.10142029124883765,,0.09754780629454216
0.023369649854586883,,0.023369649854586883
0.018259499842158602,,0.018259499842158602
0.003056159305589043,,0.003056159305589043
0.0976054128253316,,0.09717906847465695
0.026456142951847283,,0.026456142951847283
0.03582389329643657,,0.03601367065225423
0.028873511947161444,,0.028873511947161444
0.16785306179718654,,0.09334141694637366
0.08262030060464587,,0.08262030060464587
0.04010790312410845,,0.026039640923225315
0.027643094902586755,,0.027643094902586755
0.027389407457420425,,0.027389407457420425
0.0912810275996345,,0.0912810275996345
0.09871412940551068,,0.04801512937850558
0.055730210112280715,,0.055730210112280715
0.2098168925743043,,0.13035847179351567
0.0924774243949276,,0.0924774243949276
0.12475624828991272,,0.11460505465941578
0.023566293916223436,,0.023566293916223436
0.1944530186823225,,0.051605403670534074
0.4373896156089462,,0.1370930488789757
0.05583066881323284,,0.06029570691174162
0.05066284586072512,,0.04930777020968446
0.5413773527021318,,0.07142951481805408
0.07278325944269988,,0.05427445299883082
0.11882227232232692,,0.13541023023717078
0.1716849993335979,,0.1090792628475547
0.10028082819139365,,0.10028082819139365
0.07349446123755443,,0.14488761296542066
0.05477185428879383,,0.040934138707293836
0.06122905071879404,,0.06122905071879404
0.0505232946443539,,0.0505232946443539
0.03321913957582973,,0.03321913957582973
0.00997789813632739,,0.02126775634166636
0.018555574089172234,,0.018555574089172234
0.052618046382564454,,0.052618046382564454
0.07572974457524985,,0.08462305089833719
0.011220599670100388,,0.011220599670100388
0.11108824830057591,,0.11108824830057591
0.17528354541065275,,0.12466877961440842
0.06360399792021916,,0.06360399792021916
0.07086597767622516,,0.07431403428056163
0.04610772205409157,,0.04610772205409157
0.027333455721467753,,0.027333455721467753
0.04944917261682814,,0.04944917261682814
0.18535644304341028,,0.18535644304341028
0.13198842702731242,,0.09249003408575525
0.43728649495757066,,0.027528349802255492
0.055132903781437335,,0.054605800003309404
0.1714617243566592,,0.06378630231919555
0.025601525145500553,,0.025601525145500553
0.015497650293465365,,0.015497650293465365
0.15523561490962914,,0.16620070889979394
0.28635425363976846,,0.07988607596243355
0.013120215204785578,,0.013120215204785578
0.031567521503215276,,0.031567521503215276
0.21130510318236972,,0.21130510318236972
0.015076067379522945,,0.015076067379522945
0.09269701807097251,,0.09269701807097251
0.042895082853565095,,0.04525309229076273
0.13449655136831326,,0.13585110759453936
0.27170603560769524,,0.030357380616650085
0.5218865749692375,,0.032207176318986716
0.06276987385106264,,0.06276987385106264
0.04836232739643233,,0.07300788314816885
0.14200705734356697,,0.17873529542781372
0.11058464418797118,,0.08977626261732162
0.21426755835476988,,0.07684190268003185
0.12324410325709884,,0.07459241373737423
0.06008913672470266,,0.06008913672470266
0.07332070409076888,,0.07047208909396314
0.11328541770678606,,0.11328541770678606
0.07146674667132104,,0.046429724135473964
0.06758553540402201,,0.07640804949699752
0.12328842843105287,,0.1396348754917741
0.18599323462011141,,0.058382510067863505
0.038991110165758784,,0.038991110165758784
0.11526030334218075,,0.11526030334218075
0.007248220484469013,,0.007248220484469013
0.009638669165259236,,0.009638669165259236
0.05260727433203289,,0.038025403527916654
0.03777285771386272,,0.05912030450356868
0.23088075792298599,,0.2725431125555433
0.039113737642004584,,0.039113737642004584
0.10232616660727484,,0.07278175578627541
0.06163417189398194,,0.06163417189398194
0.1735033019784507,,0.1406229004609139
0.013797823431555794,,0.013797823431555794
0.25326901285039666,,0.0902468279841231
0.09517738967339284,,0.07222532913868393
0.19015475780504085,,0.07695070812059308
0.29383538273064436,,0.1333842910115495
0.14663789195308818,,0.1507111591665386
0.05029592537720942,,0.05029592537720942
0.09818717578710077,,0.09818717578710077
0.08771911835457213,,0.09100271643573407
0.044705605293208425,,0.044705605293208425
0.01774803137890582,,0.01774803137890582
0.2219093535281406,,0.20608382266672953
0.22859351862604543,,0.10162544689108395
0.02379870586857256,,0.029663862922170568
0.685063124822292,,0.053602708172998864
0.10072942213537937,,0.1048171930233709
0.1375970977134938,,0.06879687027718047
0.044841558525228226,,0.06727924202537458
0.018849605967036116,,0.013763009453784987
0.06634609409682904,,0.06634609409682904
0.0383416257851889,,0.0383416257851889
0.25871139564753476,,0.018231036013405234
0.04922911605014846,,0.04922911605014846
0.07239149711322261,,0.06166867723783723
0.07150050984624268,,0.09754248327856348
0.10931542609455365,,0.1504057854401381
0.03693139824646697,,0.03693139824646697
0.10004651213022488,,0.11012453959815707
0.07077963568719864,,0.07077963568719864
0.08338581642390558,,0.07551805220085138
0.1396733538380246,,0.12974613837191418
0.0449986674816065,,0.0449986674816065
0.07487921112378122,,0.06441918392686297
0.18192181842234553,,0.07080101549602397
0.15825122901723074,,0.08572602928618556
0.5399559490881118,,0.02578945289164906
0.07287357645841809,,0.11584569505683115
0.0831654585376006,,0.0838934916987247
0.0305560776510819,,0.0305560776510819
0.06836380232607941,,0.06836380232607941
0.05715739736512899,,0.05815032218842717
0.10983687458364193,,0.03568767660933344
0.08778380019848352,,0.054101066680009725
0.48519208596418173,,0.05629969889639233
0.019118013291683937,,0.019118013291683937
0.04408575075457873,,0.04408575075457873
0.040941241537447055,,0.040941241537447055
0.026261001731399714,,0.026261001731399714
0.12873347935499005,,0.0909344203010589
0.08693793636778732,,0.08693793636778732
0.056907290630162075,,0.056907290630162075
0.1928035651660564,,0.1928035651660564
0.06623795043066867,,0.06623795043066867
0.010505286614848302,,0.010505286614848302
0.043431231800670524,,0.048472469662900586
0.08191982803923667,,0.12626700836585208
0.44018801853412703,,0.031926337222884626
0.01435693808099587,,0.01435693808099587
0.049725274703292625,,0.049725274703292625
0.17150314291109886,,0.08305357145345633
0.021755767218990973,,0.021755767218990973
0.08582373119716005,,0.08588020824221766
0.22072483635299806,,0.1585911397318384
0.08135520885850356,,0.08135520885850356
0.07396460270608507,,0.058137242285652986
0.10853062254039081,,0.11531888558489412
0.01444338239680297,,0.01444338239680297
0.07036800665320567,,0.03617051937332575
0.03559681971141275,,0.02903596733745096
0.18830709337650914,,0.18830709337650914
0.15132100152633396,,0.11330785262170283
0.10582603676763563,,0.06358399263810918
0.023369649854586883,,0.023369649854586883
0.018259499842158602,,0.018259499842158602
0.003056159305589043,,0.003056159305589043
0.06266653793697646,,0.05246718436729874
0.026456142951847283,,0.026456142951847283
0.03066902017494951,,0.03066902017494951
0.035994260134064565,,0.028873511947161444
0.09334141694637366,,0.10523673644851905
0.0788114455048111,,0.0788114455048111
0.0202490692551499,,0.030668783204395676
0.027643094902586755,,0.027643094902586755
0.24195411599050692,,0.07017327520468708
0.0912810275996345,,0.0912810275996345
0.1607227696016433,,0.1054318489339249
0.055730210112280715,,0.055730210112280715
0.20097830895362526,,0.20097830895362526
0.09573225302100472,,0.0924774243949276
0.10701599951673783,,0.11045231462306924
0.023566293916223436,,0.023566293916223436
0.8942525410574483,,0.1341178227361647
0.3227755984724066,,0.14271790595054848
0.06029570691174162,,0.06029570691174162
0.05066284586072512,,0.05066284586072512
0.5413773527021318,,0.07142951481805408
0.0860227984759478,,0.07846480566253924
0.11849366976749018,,0.10982287189021886
0.17145754799107205,,0.10850231518313394
0.09162243262550542,,0.10680058726842954
0.14488761296542066,,0.10669905226018496
0.05477185428879383,,0.05477185428879383
0.06670434616163977,,0.06122905071879404
0.0505232946443539,,0.0505232946443539
0.03321913957582973,,0.03321913957582973
0.02126775634166636,,0.00997789813632739
0.018555574089172234,,0.018555574089172234
0.052618046382564454,,0.052618046382564454
0.1415241656407558,,0.08462305089833719
0.011220599670100388,,0.011220599670100388
0.13824695809890591,,0.07143551177632743
0.28538448888698587,,0.1527625526483725
0.06360399792021916,,0.05986287322915472
0.07431403428056163,,0.07431403428056163
0.04610772205409157,,0.04610772205409157
0.027333455721467753,,0.027333455721467753
0.04944917261682814,,0.04944917261682814
0.18535644304341028,,0.18535644304341028
0.1081700202697044,,0.10131211152910918
0.43728649495757066,,0.03278092429586813
0.05741820689589253,,0.05672581966592245
0.0636074219423171,,0.054348498066577086
0.025601525145500553,,0.025601525145500553
0.015497650293465365,,0.015497650293465365
0.225961338895665,,0.15523561490962914
0.07661699136231018,,0.06716876795868496
0.013120215204785578,,0.013120215204785578
0.031567521503215276,,0.031567521503215276
0.21130510318236972,,0.21130510318236972
0.015076067379522945,,0.015076067379522945
0.09269701807097251,,0.09269701807097251
0.042895082853565095,,0.04525309229076273
0.13449655136831326,,0.1341484181722068
0.27170603560769524,,0.0235454591314395
0.5218865749692375,,0.03064159828358401
0.06276987385106264,,0.06276987385106264
0.1362093997250984,,0.04836232739643233
0.1577621278270498,,0.09972093319461091
0.09662317495511233,,0.1256213225370606
0.8250576058410858,,0.07900368681555343
0.14829180056554872,,0.12364932026632192
0.06428781153222538,,0.06008913672470266
0.07215430571374613,,0.07332070409076888
0.10630132998173951,,0.11328541770678606
0.0808922473715302,,0.046429724135473964
0.06758553540402201,,0.06777675662110269
0.07993572141866388,,0.12328842843105287
0.18599323462011141,,0.07350613037717064
0.038991110165758784,,0.028475579003186723
0.11526030334218075,,0.11714054761449605
0.007248220484469013,,0.007248220484469013
0.009638669165259236,,0.009638669165259236
0.04404951354999393,,0.043387904384707195
0.05079524602833465,,0.05912030450356868
0.27112760716048206,,0.22295046003708172
0.050370013094429386,,0.039113737642004584
0.10232616660727484,,0.05164837194539696
0.06163417189398194,,0.06163417189398194
0.1595770780769728,,0.12855172110074167
0.027459162031582066,,0.013797823431555794
0.2060027095899772,,0.12260330067502875
0.09557997825488347,,0.07222532913868393
0.2574376173053488,,0.07304386521427333
0.2864434150996502,,0.14742309160970601
0.15824155954383035,,0.13879768335923012
0.05253810889216985,,0.05029592537720942
0.07673954415368227,,0.07673954415368227
0.1568739605532381,,0.09100271643573407
0.044705605293208425,,0.044705605293208425
0.01774803137890582,,0.01774803137890582
0.15002023072301526,,0.20031822875767696
0.6010788599316985,,0.13179432036062416
0.02379870586857256,,0.02379870586857256
0.685063124822292,,0.053602708172998864
0.2231382333888978,,0.10961891805507716
0.1375970977134938,,0.04119598944952295
0.09746276026958954,,0.06727924202537458
0.018849605967036116,,0.013763009453784987
0.06634609409682904,,0.06634609409682904
0.0383416257851889,,0.0383416257851889
0.25871139564753476,,0.018231036013405234
0.04922911605014846,,0.04922911605014846
0.07239149711322261,,0.06166867723783723
0.07150050984624268,,0.07150050984624268
0.10225205608918976,,0.10225205608918976
0.03693139824646697,,0.0416649933515017
0.09852641926005117,,0.08021516267243813
0.07077963568719864,,0.07077963568719864
0.07551805220085138,,0.07551805220085138
0.12974613837191418,,0.12974613837191418
0.0449986674816065,,0.0449986674816065
0.09012161744937501,,0.06710776258140601
0.18192181842234553,,0.0296668451579776
0.15825122901723074,,0.08572602928618556
0.5886447676663451,,0.02578945289164906
0.07287357645841809,,0.15116794827619887
0.06898858697008713,,0.12191631767395368
0.0305560776510819,,0.0305560776510819
0.06836380232607941,,0.06836380232607941
0.06610610048552042,,0.05724208338953449
0.10983687458364193,,0.03568767660933344
0.10065054075158239,,0.08542046266736106
0.48519208596418173,,0.05629969889639233
0.019118013291683937,,0.019118013291683937
0.04408575075457873,,0.04408575075457873
0.040941241537447055,,0.040941241537447055
0.026261001731399714,,0.026261001731399714
0.08072561693224253,,0.08072561693224253
0.08693793636778732,,0.08693793636778732
0.056907290630162075,,0.056907290630162075
0.56535386138107,,0.1928035651660564
0.06623795043066867,,0.06623795043066867
0.010505286614848302,,0.010505286614848302
0.043431231800670524,,0.048472469662900586
0.09925447598530462,,0.10056602776039202
0.44018801853412703,,0.031926337222884626
0.01435693808099587,,0.01435693808099587
0.049725274703292625,,0.049725274703292625
0.17150314291109886,,0.05997404270352872
0.021755767218990973,,0.021755767218990973
0.05852670819426355,,0.07058630786177025
0.15265473517180556,,0.1979185921546147
0.08135520885850356,,0.08135520885850356
0.07396460270608507,,0.058137242285652986
0.10674034249443175,,0.1072851853592092
0.01444338239680297,,0.01444338239680297
0.0895974380440299,,0.07837255056600964
0.02903596733745096,,0.04109019017435416
0.08341647025319063,,0.13698243640001842
0.09550889368851284,,0.09265525956623447
0.1444972744776055,,0.06358399263810918
0.023369649854586883,,0.023369649854586883
0.018259499842158602,,0.018259499842158602
0.003056159305589043,,0.003056159305589043
0.09717906847465695,,0.09717906847465695
0.026456142951847283,,0.026456142951847283
0.03582389329643657,,0.03066902017494951
0.035994260134064565,,0.028873511947161444
0.1144452098312225,,0.10215923088337338
0.08262030060464587,,0.0731906270942254
0.0202490692551499,,0.026039640923225315
0.027643094902586755,,0.027643094902586755
0.24195411599050692,,0.07946570863628083
0.0912810275996345,,0.0912810275996345
0.07129915907519828,,0.1054318489339249
0.051718320965535476,,0.055730210112280715
0.20097830895362526,,0.23585881541540266
0.0871128392030991,,0.0924774243949276
0.10423510096264528,,0.11460505465941578
0.023566293916223436,,0.023566293916223436
0.09930971617125718,,0.13676697540305385
0.18504602012916044,,0.20603251425976435
0.06029570691174162,,0.06029570691174162
0.07936048567135784,,0.05066284586072512
0.8644794812226316,,0.06334881297762746
0.06209481979231593,,0.0860227984759478
0.12517301733821748,,0.07877484800092426
0.17145754799107205,,0.10850231518313394
0.07549320867559427,,0.09162243262550542
0.14488761296542066,,0.07349446123755443
0.0546908836249969,,0.0546908836249969
0.06670434616163977,,0.06122905071879404
0.0505232946443539,,0.0505232946443539
0.05072135235434269,,0.03321913957582973
0.02126775634166636,,0.02126775634166636
0.018555574089172234,,0.018555574089172234
0.052618046382564454,,0.052618046382564454
0.08462305089833719,,0.08756245076747378
0.011220599670100388,,0.011220599670100388
0.11108824830057591,,0.1059302588907124
0.2253916112536113,,0.16049638833830018
0.06360399792021916,,0.06486737564010385
0.07431403428056163,,0.07431403428056163
0.04610772205409157,,0.04610772205409157
0.05289747845465248,,0.03338611599860147
0.04944917261682814,,0.04944917261682814
0.18535644304341028,,0.18535644304341028
0.13907005865237462,,0.13914289421265594
0.4463443935429446,,0.024326523347063488
0.055132903781437335,,0.05625569613102586
0.0636074219423171,,0.061494964743963244
0.025601525145500553,,0.025601525145500553
0.027415507453291212,,0.027415507453291212
0.13349764073982953,,0.13349764073982953
0.28953134284043824,,0.08675756999066442
0.013120215204785578,,0.013120215204785578
0.031567521503215276,,0.031567521503215276
0.21130510318236972,,0.21130510318236972
0.015076067379522945,,0.015076067379522945
0.09269701807097251,,0.09269701807097251
0.04525309229076273,,0.04338531545014089
0.18761880129446337,,0.1341484181722068
0.27170603560769524,,0.023788026653584128
0.5218865749692375,,0.032207176318986716
0.05889977139495758,,0.05889977139495758
0.04836232739643233,,0.04836232739643233
0.4983440172707343,,0.14761863782372203
0.08858061175406247,,0.10432809641325141
0.20239998976059206,,0.07870750396010107
0.12364932026632192,,0.10093768994778807
0.06008913672470266,,0.06008913672470266
0.07215430571374613,,0.07332070409076888
0.08606311679325433,,0.11328541770678606
0.07051911640229518,,0.046429724135473964
0.05780233471581346,,0.15579217489625632
0.1396348754917741,,0.0794899324850124
0.18599323462011141,,0.06814053438409555
0.03701595493881528,,0.045755241784370994
0.11782335501510924,,0.11197113451375738
0.007248220484469013,,0.007248220484469013
0.009638669165259236,,0.009638669165259236
0.04404951354999393,,0.04404951354999393
0.055975741238804215,,0.05912030450356868
0.20504796595840843,,0.29248743098541236
0.039113737642004584,,0.039113737642004584
0.10232616660727484,,0.05164837194539696
0.06163417189398194,,0.06163417189398194
0.15638891987304823,,0.1501489631785612
0.013797823431555794,,0.013797823431555794
0.09122845248641728,,0.08344239537041793
0.09557997825488347,,0.07525106172004253
0.2637668253311098,,0.07695070812059308
0.29390816307884227,,0.1476104451057977
0.1507111591665386,,0.14663789195308818
0.05029592537720942,,0.05029592537720942
0.07673954415368227,,0.08624637747307551
0.09100271643573407,,0.09100271643573407
0.044705605293208425,,0.044705605293208425
0.01774803137890582,,0.01774803137890582
0.15002023072301526,,0.15002023072301526
0.15840416806687657,,0.10084474607360262
0.029663862922170568,,0.029663862922170568
1.3321356080567235,,0.053602708172998864
0.08666341518751093,,0.1048171930233709
0.12759027410124277,,0.04119598944952295
0.039542536425566856,,0.07294093914294013
0.018849605967036116,,0.013763009453784987
0.06634609409682904,,0.06634609409682904
0.0383416257851889,,0.0383416257851889
0.25871139564753476,,0.018231036013405234
0.04922911605014846,,0.04922911605014846
0.06166867723783723,,0.06166867723783723
0.07150050984624268,,0.11344321611046297
0.08999493591558091,,0.15351897623182315
0.03693139824646697,,0.03693139824646697
0.10004651213022488,,0.08573194273610352
0.050402291106051274,,0.07077963568719864
0.07551805220085138,,0.07551805220085138
0.12974613837191418,,0.12974613837191418
0.05377328181360638,,0.0449986674816065
0.10252513690819116,,0.06441918392686297
0.026518941789389894,,0.07080101549602397
0.33706390165627187,,0.08572602928618556
0.5926469064009648,,0.02578945289164906
0.07287357645841809,,0.07287357645841809
0.0831654585376006,,0.08112931384320125
0.0305560776510819,,0.0305560776510819
0.06836380232607941,,0.06836380232607941
0.05815032218842717,,0.060491305376153305
0.10983687458364193,,0.03568767660933344
0.10378371602244194,,0.1017696006415273
0.48519208596418173,,0.05629969889639233
0.019118013291683937,,0.019118013291683937
0.04408575075457873,,0.039098923645663815
0.040941241537447055,,0.040941241537447055
0.026261001731399714,,0.026261001731399714
0.12873347935499005,,0.10699264806183174
0.08693793636778732,,0.08693793636778732
0.056907290630162075,,0.056907290630162075
0.23828574395733604,,0.1928035651660564
0.06623795043066867,,0.06623795043066867
0.010505286614848302,,0.010505286614848302
0.043431231800670524,,0.048472469662900586
0.08537492048648815,,0.25901872271329884
0.44018801853412703,,0.031926337222884626
0.01435693808099587,,0.01435693808099587
0.049725274703292625,,0.049725274703292625
0.2425654011099319,,0.0576125165082309
0.021755767218990973,,0.021755767218990973
0.05852670819426355,,0.09169208135943446
0.14141829604884965,,0.2917413737930649
0.08135520885850356,,0.08135520885850356
0.058137242285652986,,0.058137242285652986
0.10799432350874023,,0.09815268354461747
0.01444338239680297,,0.01444338239680297
0.07837255056600964,,0.049574558269320265
0.02903596733745096,,0.02903596733745096
0.08341647025319063,,0.13698243640001842
0.09265525956623447,,0.39788450693564165
0.10142029124883765,,0.06358399263810918
0.023369649854586883,,0.023369649854586883
0.018259499842158602,,0.018259499842158602
0.003056159305589043,,0.003056159305589043
0.09717906847465695,,0.09717906847465695
0.026456142951847283,,0.026456142951847283
0.03749320591008975,,0.03749320591008975
0.028873511947161444,,0.028873511947161444
0.10215923088337338,,0.10114277865807164
0.08262030060464587,,0.08262030060464587
0.0202490692551499,,0.026039640923225315
0.027643094902586755,,0.027643094902586755
0.2348320986865006,,0.06295212572402661
0.0912810275996345,,0.0912810275996345
0.1607759230543767,,0.07077236824271053
0.055730210112280715,,0.055730210112280715
0.20097830895362526,,0.20097830895362526
0.09740381338204608,,0.09573225302100472
0.11045231462306924,,0.11045231462306924
0.023566293916223436,,0.023566293916223436
0.7070145525217183,,0.06766309553329772
0.14657850842153267,,0.13192310105507413
0.056031382201957323,,0.052470173050132886
0.05066284586072512,,0.08738552100981196
0.5413773527021318,,0.06436796790898072
0.1043327060692445,,0.05594638713444947
0.16355611056336233,,0.1337749745306979
0.15287823509135431,,0.11738215695681364
0.1172831046344564,,0.09162243262550542
0.07349446123755443,,0.14488761296542066
0.056488412385864155,,0.051537533587425556
0.06122905071879404,,0.06122905071879404
0.0505232946443539,,0.0505232946443539
0.03321913957582973,,0.03321913957582973
0.019755902179452448,,0.02126775634166636
0.018555574089172234,,0.018555574089172234
0.052618046382564454,,0.052618046382564454
0.08462305089833719,,0.15791243534941463
0.011220599670100388,,0.011220599670100388
0.1059302588907124,,0.11108824830057591
0.17528354541065275,,0.1622834301265012
0.06728674394892195,,0.05986287322915472
0.06934041714948393,,0.07355265584731763
0.04610772205409157,,0.04610772205409157
0.027333455721467753,,0.027333455721467753
0.04944917261682814,,0.056312753567305425
0.18535644304341028,,0.18535644304341028
0.09308645687440059,,0.09992401087929237
0.18064318306971744,,0.03278092429586813
0.0567585959525193,,0.05625569613102586
0.16484519957843294,,0.060425487096242146
0.025601525145500553,,0.025601525145500553
0.027415507453291212,,0.027415507453291212
0.15523561490962914,,0.225961338895665
0.06241931579877957,,0.08148039208266147
0.013120215204785578,,0.013120215204785578
0.031567521503215276,,0.031567521503215276
0.21130510318236972,,0.21130510318236972
0.015076067379522945,,0.015076067379522945
0.09269701807097251,,0.09269701807097251
0.042895082853565095,,0.04525309229076273
0.187174664908453,,0.09962454455541771
0.27170603560769524,,0.0235454591314395
0.5218865749692375,,0.032207176318986716
0.06276987385106264,,0.06276987385106264
0.07300788314816885,,0.10566491955975195
0.5217946854147665,,0.169451355419425
0.0810602951244701,,0.09588944956541388
0.21757998899263647,,0.078346068482413
0.12364932026632192,,0.1464422659611923
0.06428781153222538,,0.06008913672470266
0.07332070409076888,,0.08556414782493747
0.11328541770678606,,0.10820656027408204
0.09132446066410681,,0.0700884622330896
0.16021300042256229,,0.18426771905961462
0.07191486308305375,,0.07191486308305375
0.18599323462011141,,0.07525150557221177
0.03701595493881528,,0.028475579003186723
0.11526030334218075,,0.11714054761449605
0.007248220484469013,,0.007248220484469013
0.009638669165259236,,0.009638669165259236
0.04404951354999393,,0.05980189014313737
0.03807997212090753,,0.05912030450356868
0.22894697360085212,,0.2020652520682585
0.039113737642004584,,0.039113737642004584
0.10232616660727484,,0.08342119889344439
0.06163417189398194,,0.06163417189398194
0.14665724619847187,,0.13754267161709618
0.013797823431555794,,0.013797823431555794
0.09122845248641728,,0.10169988207029615
0.09557997825488347,,0.0697798272076878
0.2574376173053488,,0.058680529990063436
0.29394306558343863,,0.1333842910115495
0.14776254086836924,,0.14663789195308818
0.05029592537720942,,0.05029592537720942
0.07673954415368227,,0.1677965822019775
0.09100271643573407,,0.08865714548988779
0.044705605293208425,,0.044705605293208425
0.01774803137890582,,0.01774803137890582
0.30759711613641516,,0.16035416383367423
0.2029023516737581,,0.13179432036062416
0.02379870586857256,,0.029663862922170568
0.685063124822292,,0.05712190705554532
0.08703340781139195,,0.1048171930233709
0.16356480325140452,,0.04119598944952295
0.5238762209587368,,0.046655480965249754
0.018849605967036116,,0.013763009453784987
0.06634609409682904,,0.06634609409682904
0.0383416257851889,,0.0383416257851889
0.25871139564753476,,0.018231036013405234
0.04922911605014846,,0.04922911605014846
0.06465869574115775,,0.06166867723783723
0.07017776489517426,,0.07150050984624268
0.10931542609455365,,0.12053931763967962
0.03693139824646697,,0.03910592062492232
0.16567093050698536,,0.07527307235262785
0.07077963568719864,,0.07077963568719864
0.07551805220085138,,0.08338581642390558
0.12974613837191418,,0.12974613837191418
0.0449986674816065,,0.0449986674816065
0.08888363744700231,,0.06441918392686297
0.029085142311742744,,0.07080101549602397
0.15825122901723074,,0.08572602928618556
0.5886447676663451,,0.02578945289164906
0.07287357645841809,,0.07287357645841809
0.09284206209524982,,0.0831654585376006
0.0305560776510819,,0.0305560776510819
0.06836380232607941,,0.06836380232607941
0.05815032218842717,,0.05565008223144324
0.05918065411166855,,0.03568767660933344
0.09593167293605924,,0.08654446940561925
0.48519208596418173,,0.05629969889639233
0.019118013291683937,,0.019118013291683937
0.04408575075457873,,0.039098923645663815
0.040941241537447055,,0.040941241537447055
0.026261001731399714,,0.026261001731399714
0.30757641975312144,,0.1088409331824606
0.08693793636778732,,0.08693793636778732
0.056907290630162075,,0.056907290630162075
0.4647866848112074,,0.1928035651660564
0.06623795043066867,,0.06623795043066867
0.010505286614848302,,0.010505286614848302
0.0410889015830299,,0.048472469662900586
0.10056602776039202,,0.08537492048648815
0.44018801853412703,,0.031926337222884626
0.01435693808099587,,0.01435693808099587
0.049725274703292625,,0.049725274703292625
0.2690687947884701,,0.1391185761784842
0.021755767218990973,,0.021755767218990973
0.05852670819426355,,0.05852670819426355
0.23631290522699713,,0.16105554582728793
0.08135520885850356,,0.08135520885850356
0.07396460270608507,,0.058137242285652986
0.10853062254039081,,0.11327618559321219
0.01444338239680297,,0.01444338239680297
0.04273718944962748,,0.0700647123474156
0.02903596733745096,,0.03559681971141275
0.08341647025319063,,0.08341647025319063
0.09265525956623447,,0.09464344938366419
0.10715393753130055,,0.06358399263810918
0.023369649854586883,,0.023369649854586883
0.018259499842158602,,0.018259499842158602
0.003056159305589043,,0.003056159305589043
0.09717906847465695,,0.10818776768745121
0.026456142951847283,,0.026456142951847283
0.03066902017494951,,0.03066902017494951
0.028873511947161444,,0.028873511947161444
0.09334141694637366,,0.10215923088337338
0.08262030060464587,,0.08262030060464587
0.13007379340114425,,0.08548795771867461
0.027643094902586755,,0.027643094902586755
0.027389407457420425,,0.027389407457420425
0.09816635544686657,,0.0912810275996345
0.08087657548247594,,0.0739084119284798
0.055730210112280715,,0.055730210112280715
0.22102562823344948,,0.20494075464451672
0.09636981826862574,,0.0924774243949276
0.11045231462306924,,0.11045231462306924
0.023566293916223436,,0.023566293916223436
0.8130897300712173,,0.06446534057794005
0.21603565415453876,,0.14345762318330837
0.06029570691174162,,0.05708785109737043
0.04930777020968446,,0.05066284586072512
0.20729379105293003,,0.06436796790898072
0.0860227984759478,,0.0860227984759478
0.12460244638822764,,0.09275209078270802
0.17145754799107205,,0.11059795344285799
0.10680058726842954,,0.07549320867559427
0.14488761296542066,,0.07349446123755443
0.0546908836249969,,0.05615020076269187
0.06122905071879404,,0.06122905071879404
0.0505232946443539,,0.0505232946443539
0.03321913957582973,,0.05072135235434269
0.02126775634166636,,0.02126775634166636
0.018555574089172234,,0.018555574089172234
0.052618046382564454,,0.052618046382564454
0.08756245076747378,,0.08462305089833719
0.011220599670100388,,0.011220599670100388
0.1136239426905011,,0.1059302588907124
0.1776950928334017,,0.15706048686143165
0.05986287322915472,,0.06486737564010385
0.06655564159303602,,0.07431403428056163
0.04610772205409157,,0.04610772205409157
0.031064124735697272,,0.027333455721467753
0.04944917261682814,,0.04944917261682814
0.18535644304341028,,0.18535644304341028
0.10202432910947658,,0.10131211152910918
1.1504195874921566,,0.04846618146359022
0.05741820689589253,,0.054605800003309404
0.6352951849911573,,0.054348498066577086
0.025601525145500553,,0.025601525145500553
0.015497650293465365,,0.015497650293465365
0.18463824862166703,,0.18695123965950639
0.07661699136231018,,0.07598584830286763


==> figures/nll_comparison_humaneval_gemma-2-2b_t=0.1_filtered.csv <==
c,nc
0.013120215204785578,0.013120215204785578
0.04338531545014089,0.1331617369709103
0.12364932026632192,0.12358073124964784
0.08426076500581121,0.04562681843963215
0.05780233471581346,0.05780233471581346
0.06811113612946572,0.03701595493881528
0.11526030334218075,0.10832025441696945
0.009638669165259236,0.009638669165259236
0.039113737642004584,0.039113737642004584
0.013797823431555794,0.013797823431555794
0.09557997825488347,0.07331766002467566
0.01774803137890582,0.01774803137890582
0.0383416257851889,0.0383416257851889
0.06166867723783723,0.06166867723783723
0.12384683207154368,0.10225205608918976
0.0449986674816065,0.0449986674816065
0.19891535536626676,0.08572602928618556
0.07287357645841809,0.07287357645841809
0.060491305376153305,0.05715739736512899
0.054101066680009725,0.05326874257724035
0.019118013291683937,0.019118013291683937
0.040941241537447055,0.040941241537447055
0.08693793636778732,0.08693793636778732
0.056907290630162075,0.056907290630162075
0.06623795043066867,0.06623795043066867
0.010505286614848302,0.010505286614848302
0.021755767218990973,0.04249638282405397
0.05852670819426355,0.09158370226411965
0.08135520885850356,0.08135520885850356
0.08379411340360243,0.058137242285652986
0.10674034249443175,0.09815268354461747
0.01444338239680297,0.01444338239680297
0.0895974380440299,0.0895974380440299
0.02903596733745096,0.02903596733745096
0.17311139010749343,0.08341647025319063
0.023369649854586883,0.023369649854586883
0.018259499842158602,0.018259499842158602
0.003056159305589043,0.003056159305589043
0.026456142951847283,0.026456142951847283
0.03066902017494951,0.03601367065225423
0.08262030060464587,0.0731906270942254
0.026039640923225315,0.08548795771867461
0.027643094902586755,0.027643094902586755
0.027389407457420425,0.027389407457420425
0.0912810275996345,0.0912810275996345
0.08772636094547852,0.08772636094547852
0.023566293916223436,0.023566293916223436
0.05066284586072512,0.06690626153977892
0.09162243262550542,0.10028082819139365
0.10669905226018496,0.14488761296542066
0.0546908836249969,0.040934138707293836
0.0505232946443539,0.0505232946443539
0.018555574089172234,0.018555574089172234
0.11108824830057591,0.11108824830057591
0.06360399792021916,0.05986287322915472
0.07232360141197021,0.07431403428056163
0.04610772205409157,0.04610772205409157
0.015497650293465365,0.03728841968916165
0.5559000514578804,0.06716876795868496

